Edge Caching for Coverage and Capacity-aided Heterogeneous Networks

A two-tier heterogeneous cellular network (HCN) with intra-tier and inter-tier dependence is studied. The macro cell deployment follows a Poisson point process (PPP) and two different clustered point processes are used to model the cache-enabled small cells. Under this model, we derive approximate expressions in terms of finite integrals for the average delivery rate considering inter-tier and intra-tier dependence. On top of the fact that cache size drastically improves the performance of small cells in terms of average delivery rate, we show that rate splitting of limited-backhaul induces non-linear performance variations, and therefore has to be adjusted for rate fairness among users of different tiers.

==> rateSplit-simCapAvgRateDeliveryMu.csv <==
0.05,0
0.11,0.016
0.17,0.052
0.23,0.064
0.29,0.08
0.35,0.108
0.41,0.124
0.47,0.136
0.53,0.144
0.59,0.164
0.65,0.172
0.71,0.18
0.77,0.18
0.83,0.184
0.89,0.192
0.95,0.192


==> rateSplit-simCapAvgRateDeliverySu.csv <==
0.05,0.057248
0.11,0.057248
0.17,0.055456
0.23,0.053664
0.29,0.051872
0.35,0.05008
0.41,0.05008
0.47,0.05008
0.53,0.044704
0.59,0.044704
0.65,0.044704
0.71,0.044704
0.77,0.042912
0.83,0.039328
0.89,0.037536
0.95,0.037536


==> rateSplit-simCapAvgRateDeliverySuNoCache.csv <==
0.05,0.044
0.11,0.044
0.17,0.04
0.23,0.036
0.29,0.032
0.35,0.028
0.41,0.028
0.47,0.028
0.53,0.016
0.59,0.016
0.65,0.016
0.71,0.016
0.77,0.012
0.83,0.004
0.89,0
0.95,0


==> rateSplit-simCovAvgRateDeliveryMu.csv <==
0.05,0.000
0.11,0.000
0.17,0.005
0.23,0.013
0.29,0.018
0.35,0.023
0.41,0.032
0.47,0.042
0.53,0.049
0.59,0.064
0.65,0.070
0.71,0.074
0.77,0.078
0.83,0.086
0.89,0.086
0.95,0.086


==> rateSplit-simCovAvgRateDeliverySu.csv <==
0.05,0.087744
0.11,0.092368
0.17,0.086992
0.23,0.0852
0.29,0.081616
0.35,0.079824
0.41,0.079824
0.47,0.078032
0.53,0.078032
0.59,0.078032
0.65,0.07624
0.71,0.07624
0.77,0.07624
0.83,0.07624
0.89,0.07624
0.95,0.07624


==> rateSplit-simCovAvgRateDeliverySuNoCache.csv <==
0.05,0.043
0.11,0.036
0.17,0.028
0.23,0.026
0.29,0.019
0.35,0.016
0.41,0.015
0.47,0.012
0.53,0.011
0.59,0.005
0.65,0.002
0.71,0
0.77,0
0.83,0
0.89,0
0.95,0


==> rateSplit-theoryCapAvgRateDeliveryMu.csv <==
0.05,9.7224e-05
0.11,0.0076362
0.17,0.027559
0.23,0.050914
0.29,0.072963
0.35,0.092426
0.41,0.10925
0.47,0.12374
0.53,0.13626
0.59,0.14713
0.65,0.15663
0.71,0.16499
0.77,0.17239
0.83,0.17899
0.89,0.1849
0.95,0.19023


==> rateSplit-theoryCapAvgRateDeliverySu.csv <==
0.05,0.049385
0.11,0.048698
0.17,0.047948
0.23,0.047125
0.29,0.046219
0.35,0.045221
0.41,0.044119
0.47,0.042901
0.53,0.041558
0.59,0.040086
0.65,0.038496
0.71,0.036831
0.77,0.035199
0.83,0.033828
0.89,0.033052
0.95,0.03292


==> rateSplit-theoryCapAvgRateDeliverySuNoCache.csv <==
0.05,0.03397
0.11,0.032554
0.17,0.031005
0.23,0.029307
0.29,0.02744
0.35,0.02538
0.41,0.023106
0.47,0.020594
0.53,0.017822
0.59,0.014785
0.65,0.011505
0.71,0.0080695
0.77,0.0047037
0.83,0.0018732
0.89,0.00027322
0.95,3.9251e-07


==> rateSplit-theoryCovAvgRateDeliveryMu.csv <==
0.05,3.697e-06
0.11,0.0012017
0.17,0.0065858
0.23,0.014858
0.29,0.023938
0.35,0.032749
0.41,0.040877
0.47,0.048214
0.53,0.054782
0.59,0.060648
0.65,0.065894
0.71,0.070596
0.77,0.074826
0.83,0.078645
0.89,0.082106
0.95,0.085254


==> rateSplit-theoryCovAvgRateDeliverySu.csv <==
0.05,0.092868
0.11,0.091274
0.17,0.089606
0.23,0.087867
0.29,0.086063
0.35,0.084206
0.41,0.082318
0.47,0.08043
0.53,0.07859
0.59,0.076867
0.65,0.075354
0.71,0.074161
0.77,0.073385
0.83,0.073041
0.89,0.072975
0.95,0.072973


==> rateSplit-theoryCovAvgRateDeliverySuNoCache.csv <==
0.05,0.041046
0.11,0.037758
0.17,0.034317
0.23,0.030729
0.29,0.027007
0.35,0.023176
0.41,0.01928
0.47,0.015384
0.53,0.011588
0.59,0.0080337
0.65,0.0049123
0.71,0.0024505
0.77,0.00085044
0.83,0.00013983
0.89,3.2081e-06
0.95,8.559e-12


==> storageSz-simCapAvgRateDeliveryMu.csv <==
1,0.158
3.3333,0.158
5.6667,0.158
8,0.158
10.333,0.158
12.667,0.158
15,0.158
17.333,0.158
19.667,0.158
22,0.158
24.333,0.158
26.667,0.158
29,0.158
31.333,0.158
33.667,0.158
36,0.158


==> storageSz-simCapAvgRateDeliverySu.csv <==
1,0.025932
3.3333,0.041506
5.6667,0.047538
8,0.050814
10.333,0.052088
12.667,0.053622
15,0.054766
17.333,0.055598
19.667,0.056404
22,0.056976
24.333,0.05747
26.667,0.057886
29,0.058198
31.333,0.05851
33.667,0.058926
36,0.05942


==> storageSz-simCapAvgRateDeliverySuNoCache.csv <==
1,0.016
3.3333,0.016
5.6667,0.016
8,0.016
10.333,0.016
12.667,0.016
15,0.016
17.333,0.016
19.667,0.016
22,0.016
24.333,0.016
26.667,0.016
29,0.016
31.333,0.016
33.667,0.016
36,0.016


==> storageSz-simCovAvgRateDeliveryMu.csv <==
1,0.064
3.3333,0.064
5.6667,0.064
8,0.064
10.333,0.064
12.667,0.064
15,0.064
17.333,0.064
19.667,0.064
22,0.064
24.333,0.064
26.667,0.064
29,0.064
31.333,0.064
33.667,0.064
36,0.064


==> storageSz-simCovAvgRateDeliverySu.csv <==
1,0.036156
3.3333,0.070898
5.6667,0.084354
8,0.091662
10.333,0.094504
12.667,0.097926
15,0.100478
17.333,0.102334
19.667,0.104132
22,0.105408
24.333,0.10651
26.667,0.107438
29,0.108134
31.333,0.10883
33.667,0.109758
36,0.11086


==> storageSz-simCovAvgRateDeliverySuNoCache.csv <==
1,0.004
3.3333,0.004
5.6667,0.004
8,0.004
10.333,0.004
12.667,0.004
15,0.004
17.333,0.004
19.667,0.004
22,0.004
24.333,0.004
26.667,0.004
29,0.004
31.333,0.004
33.667,0.004
36,0.004


==> storageSz-theoryCapAvgRateDeliveryMu.csv <==
1,0.1488
3.3333,0.1488
5.6667,0.1488
8,0.1488
10.333,0.1488
12.667,0.1488
15,0.1488
17.333,0.1488
19.667,0.1488
22,0.1488
24.333,0.1488
26.667,0.1488
29,0.1488
31.333,0.1488
33.667,0.1488
36,0.1488


==> storageSz-theoryCapAvgRateDeliverySu.csv <==
1,0.027553
3.3333,0.038229
5.6667,0.042749
8,0.045419
10.333,0.047238
12.667,0.048583
15,0.049631
17.333,0.050478
19.667,0.051181
22,0.051778
24.333,0.052293
26.667,0.052744
29,0.053142
31.333,0.053498
33.667,0.053819
36,0.05411


==> storageSz-theoryCapAvgRateDeliverySuNoCache.csv <==
1,0.014254
3.3333,0.014254
5.6667,0.014254
8,0.014254
10.333,0.014254
12.667,0.014254
15,0.014254
17.333,0.014254
19.667,0.014254
22,0.014254
24.333,0.014254
26.667,0.014254
29,0.014254
31.333,0.014254
33.667,0.014254
36,0.014254


==> storageSz-theoryCovAvgRateDeliveryMu.csv <==
1,0.061564
3.3333,0.061564
5.6667,0.061564
8,0.061564
10.333,0.061564
12.667,0.061564
15,0.061564
17.333,0.061564
19.667,0.061564
22,0.061564
24.333,0.061564
26.667,0.061564
29,0.061564
31.333,0.061564
33.667,0.061564
36,0.061564


==> storageSz-theoryCovAvgRateDeliverySu.csv <==
1,0.043419
3.3333,0.072273
5.6667,0.084492
8,0.091707
10.333,0.096624
12.667,0.10026
15,0.10309
17.333,0.10538
19.667,0.10728
22,0.10889
24.333,0.11029
26.667,0.1115
29,0.11258
31.333,0.11354
33.667,0.11441
36,0.1152


==> storageSz-theoryCovAvgRateDeliverySuNoCache.csv <==
1,0.0074776
3.3333,0.0074776
5.6667,0.0074776
8,0.0074776
10.333,0.0074776
12.667,0.0074776
15,0.0074776
17.333,0.0074776
19.667,0.0074776
22,0.0074776
24.333,0.0074776
26.667,0.0074776
29,0.0074776
31.333,0.0074776
33.667,0.0074776
36,0.0074776

